Calibration of Encoder Decoder Models for Neural Machine Translation

We study the calibration of several state of the art neural machine translation(NMT) systems built on attention-based encoder-decoder models. For structured outputs like in NMT, calibration is important not just for reliable confidence with predictions, but also for proper functioning of beam-search inference. We show that most modern NMT models are surprisingly miscalibrated even when conditioned on the true previous tokens. Our investigation leads to two main reasons -- severe miscalibration of EOS (end of sequence marker) and suppression of attention uncertainty. We design recalibration methods based on these signals and demonstrate improved accuracy, better sequence-level calibration, and more intuitive results from beam-search.

==> tacl_ver1_reviews.txt <==
Reviewer A:

APPROPRIATENESS: Does the paper fit in TACL? (Please answer this question in
light of the desire to broaden the scope of areas represented in the ACL
community.): 
	5. Certainly.

CLARITY: For the reasonably well-prepared reader, is it clear what was done
and why? Is the paper well-written and well-structured?: 
	4. Understandable by most readers.


INNOVATIVENESS: Does this paper break new ground in topic, methodology, or
content? How exciting and innovative is the research?

Note that a paper can score high for innovativeness even if its impact will
be limited.
: 
	4. Creative: An intriguing resource or evaluation methodology that is
substantially different from previous research.

SOUNDNESS/CORRECTNESS: Is the methodology used to produce the resource or
carry out the evaluation sound and well-chosen?: 
	4. Generally solid work, although there are some aspects of the methodology
or evaluation I am not sure about.


RELATED WORK: Does the submission make clear where the presented system sits
with respect to existing literature? Are the references adequate?

Note that the existing literature includes preprints, but in the case of
preprints:
• Authors should be informed of but not penalized for missing very recent
and/or not widely known work.
• If a refereed version exists, authors should cite it in addition to or
instead of the preprint. 
: 
	5. Precise and complete comparison with related work. Benefits and
limitations are fully described and supported.


SUBSTANCE: Does this paper have enough substance (in terms of the amount of
work), or would it benefit from more ideas or analysis?

Note that papers or preprints appearing less than three months before a
paper is submitted to TACL are considered contemporaneous with the
submission. This relieves authors from the obligation to make detailed
comparisons that require additional experiments and/or in-depth analysis,
although authors should still cite and discuss contemporaneous work to the
degree feasible.
: 
	4. Represents an appropriate amount of work for a publication in this
journal. (most submissions)

IMPACT OF IDEAS OR RESULTS: How significant is the work described? If the
ideas are novel, will they also be useful or inspirational? Does the paper
bring any new insights?: 
	4. Some of the ideas or results will substantially help other people's
ongoing research.

IMPACT OF PROMISED SOFTWARE: If the authors state (in anonymous fashion)
that their software will be available, what is the expected impact of the
software package?: 
	1. No usable software released.

IMPACT OF PROMISED DATASET(S): If the authors state (in anonymous fashion)
that datasets will be released, how valuable will they be to others?: 
	1. No usable datasets submitted.


TACL-WORTHY AS IS? In answering, think over all your scores above. If a
paper has some weaknesses, but you really got a lot out of it, feel free to
recommend it. If a paper is solid but you could live without it, let us know
that you're ambivalent.

Reviewers: after you save this review form, you'll have to make a
confidential recommendation to the editors via pull-down menu as to: what
degree of revision would be needed to make the submission eventually
TACL-worthy?
: 
	4. Worthy: A good paper that is worthy of being published in TACL.


Detailed Comments for the Authors

Reviewers, please draft your comments on your own filesystem and then copy
the results into the text-entry box.  You will thus have a saved copy in
case of system glitches.
: 
	This paper deals with the "calibration" of NMT models. A model is said
"calibrated" if it assignes a confidence probability to a prediction which
equals the true chance of correctness of the prediction. After having
defined a new calibration measure properly designed for NMT models, it is
shown that the output token probabilities of three state of the art NMT
models on six different benchmarks are not well calibrated. Authors found
that the main causes of such a miscalibration are poor calibration of the
End-Of-Sentence tokens and attention uncertainty. Then, they designed a
method (a variant of a known one) for reducing the calibration errors and
showed the positive impact it has in making more interpretable and
predictable NMT outputs.

The paper,  clear and well written, deals with a topic interesting for the
NLP community and appropriate for the journal. The investigation is original
and creative, while the amount of proposed novelty is respectable
(calibration measure and method for reducing miscalibration). Results,
although not outstanding, are encouraging and obtained in a solid
experimental framework.

Despite the overall positive judgement, I invite authors take into account
the following minor requests/suggestions:

Section 2.2

- "\alpha of them are correct." -> \alpha is in [0,1] then that statement is
not correct: you have to refer \alpha as a rate/percentage of "all
predictions"

- Paragraph "Expected Calibration Error" - Actually, it is not clear to me
what C_it(y), the correctness score, exactly is and if it somehow depends on
the bins Ib's. Please, could you explain a bit more? Moreover, how the fact
that the bin size is 0.1 affects the example?

- "...will be 0.1|0−0.1|+0.4|1−0.4|+0.5|0−0.5| = 0.42 for..."
  -> 0.4|1−0.4|+0.1|0−0.1|+0.5|0−0.5| = 0.42 [i.e. switch the first
two addends, as they appear in the distribution]


Section 2.3

- "...on various WMT+IWSLT benchmarks." -> please, provide at least a link
to benchmarks, even if it would be better to show some statistics. And do
not miss to specify which benchmarks are from WMT and which from IWSLT.


Section 3.2

- there is one occurrence of \alpha_t not in bold: please fix it

- Table 1, caption: "For the NMT/GNMT models, high entropy is defined as H
≥ 1.0; H ≥ 1.0 for Transformer." -> the two inequalities are the same,
but likely they should not. Please, either fix or rephrase.


Section 3.3

- Figure 3: please, write something more on frequency thresholds used for
defining head/tail tokens; in fact, I am a bit confused by seeing negative
logs (since the max value is 0 I think that the log is applied to f/f_max,
isn't it?) and that tail and head values on X-axis overlap (-7.5 -5.0)


Section 4

- "...in terms of overall ECE in Table 2." -> specify that the reader has to
look at column "ECE" of the table. The same for the successive reference to
the other colums of the table.


Section 5.3

- Table 3: why in "En-De T2T" entries, scores have a two-digits fractional
part, while in any other entry just one digit is reported? Please, uniform.

REVIEWER CONFIDENCE: 
	3. Pretty sure, but there's a chance I missed something. Although I have a
good feel for this area in general, I did not carefully check the paper's
details, e.g., the math, experimental design, or novelty.

------------------------------------------------------

------------------------------------------------------
Reviewer B:

APPROPRIATENESS: Does the paper fit in TACL? (Please answer this question in
light of the desire to broaden the scope of areas represented in the ACL
community.): 
	5. Certainly.

CLARITY: For the reasonably well-prepared reader, is it clear what was done
and why? Is the paper well-written and well-structured?: 
	3. Mostly understandable to me (a qualified reviewer) with some effort.


INNOVATIVENESS: Does this paper break new ground in topic, methodology, or
content? How exciting and innovative is the research?

Note that a paper can score high for innovativeness even if its impact will
be limited.
: 
	4. Creative: An intriguing resource or evaluation methodology that is
substantially different from previous research.

SOUNDNESS/CORRECTNESS: Is the methodology used to produce the resource or
carry out the evaluation sound and well-chosen?: 
	3. Fairly reasonable work. The approach is not bad, but I am not entirely
ready to accept the resource or evaluation methodology (based on the
material in the paper).


RELATED WORK: Does the submission make clear where the presented system sits
with respect to existing literature? Are the references adequate?

Note that the existing literature includes preprints, but in the case of
preprints:
• Authors should be informed of but not penalized for missing very recent
and/or not widely known work.
• If a refereed version exists, authors should cite it in addition to or
instead of the preprint. 
: 
	4. Mostly solid bibliography and comparison, but there are a few additional
references that should be included. Discussion of benefits and limitations
is acceptable but not enlightening.


SUBSTANCE: Does this paper have enough substance (in terms of the amount of
work), or would it benefit from more ideas or analysis?

Note that papers or preprints appearing less than three months before a
paper is submitted to TACL are considered contemporaneous with the
submission. This relieves authors from the obligation to make detailed
comparisons that require additional experiments and/or in-depth analysis,
although authors should still cite and discuss contemporaneous work to the
degree feasible.
: 
	4. Represents an appropriate amount of work for a publication in this
journal. (most submissions)

IMPACT OF IDEAS OR RESULTS: How significant is the work described? If the
ideas are novel, will they also be useful or inspirational? Does the paper
bring any new insights?: 
	4. Some of the ideas or results will substantially help other people's
ongoing research.

IMPACT OF PROMISED SOFTWARE: If the authors state (in anonymous fashion)
that their software will be available, what is the expected impact of the
software package?: 
	1. No usable software released.

IMPACT OF PROMISED DATASET(S): If the authors state (in anonymous fashion)
that datasets will be released, how valuable will they be to others?: 
	1. No usable datasets submitted.


TACL-WORTHY AS IS? In answering, think over all your scores above. If a
paper has some weaknesses, but you really got a lot out of it, feel free to
recommend it. If a paper is solid but you could live without it, let us know
that you're ambivalent.

Reviewers: after you save this review form, you'll have to make a
confidential recommendation to the editors via pull-down menu as to: what
degree of revision would be needed to make the submission eventually
TACL-worthy?
: 
	3. Ambivalent: OK but does not seem up to the standards of TACL.


Detailed Comments for the Authors

Reviewers, please draft your comments on your own filesystem and then copy
the results into the text-entry box.  You will thus have a saved copy in
case of system glitches.
: 
	The authors analyse a number of different NMT architectures with respect to
how well calibrated they are. Calibration refers to how well the models
confidence of the prediction matches the true probability of the prediction.
They analyse the standard attention-based NMT model, Google's NMT model and
the tranformer model. They look at the calibration of the output token
probabilities and find them to be poorly calibrated. They claim that this
lack of calibration leads to problems like BLEU dropping with bigger beam
sizes. 
They identify two key reasons for poor calibration: poor calibration of the
end-of-sequence token, and uncertainty in attention. They propose a
parametric feedforward model to recalibrate the output probabilities of the
NMT model and show that: 1) it slightly improves translation performance 2)
reduces the problem of lowered BLEU scores with bigger beam 3) better
sentence lengths. 

Pros:
- this is an interesting and important problem and these are the first
people to work on calibration for encoder-decoder models
- they have identified two genuine problem areas for NMT: predicting EOS and
high entropy alignments
- they have proposed a weighted measure of calibration which matches
structured prediction tasks better

%%sunita.
Cons: 
- the calibration model leads to very small improvements in quality, and
does not fix the problem of bigger beams resulting in lower BLEU scores and
it is not clear whether it is actually helping to improve translation
- the presentation of the metrics and the results is not well structured or
particularly clear. Results are partially explained in one part of the paper
and the rest at the end of the paper. Some results are not described in
enough detail. Metrics are not motivated. It is hard to fit their many
results and analyses into 12 pages but authors should maybe show less more
clearly. 

Comments:

- You should not define calibration using alpha as you have used this for
the alignment weight already.
- You need to give an intuition about what ECE represents, lower seems to be
better, is there an upperbound
- How do you measure accuracy for plots in Figure 1? If word y_t = word at
position t in reference? When you introduce Figure 1, you should report BLEU
scores of these models here to establish the relationship between ECE and
BLEU for the different models. Obviously we hope that ECE and BLEU are
correlated, but we can't see that here. It is in Table 2 but please discuss
this here. Also don't say ignore the red plots, say that these are your
improved models you will discuss in section X. 
- Section 3.3 does not convince me at all. What do they mean by head and
tail tokens? The first and last token in an output sequence? Please make
this clear. You also need to explain why the head and tail token are
relevant to the large vocabulary size problem. 
- For Figure 3, why have you changed the X-axis and not kept the confidence
axis? Please motivate or keep same as other plots
- Table 2 the column labels and the caption should describe what we are
seeing. You need to refer to structured ECE as well.

REVIEWER CONFIDENCE: 
	3. Pretty sure, but there's a chance I missed something. Although I have a
good feel for this area in general, I did not carefully check the paper's
details, e.g., the math, experimental design, or novelty.

------------------------------------------------------

------------------------------------------------------
Reviewer C:

APPROPRIATENESS: Does the paper fit in TACL? (Please answer this question in
light of the desire to broaden the scope of areas represented in the ACL
community.): 
	5. Certainly.

CLARITY: For the reasonably well-prepared reader, is it clear what was done
and why? Is the paper well-written and well-structured?: 
	2. Important questions were hard to resolve even with effort.


INNOVATIVENESS: Does this paper break new ground in topic, methodology, or
content? How exciting and innovative is the research?

Note that a paper can score high for innovativeness even if its impact will
be limited.
: 
	4. Creative: An intriguing resource or evaluation methodology that is
substantially different from previous research.

SOUNDNESS/CORRECTNESS: Is the methodology used to produce the resource or
carry out the evaluation sound and well-chosen?: 
	2. Troublesome. There are some ideas worth salvaging here, but the work
should really have been done differently.


RELATED WORK: Does the submission make clear where the presented system sits
with respect to existing literature? Are the references adequate?

Note that the existing literature includes preprints, but in the case of
preprints:
• Authors should be informed of but not penalized for missing very recent
and/or not widely known work.
• If a refereed version exists, authors should cite it in addition to or
instead of the preprint. 
: 
	3. Bibliography and comparison are somewhat helpful, but it could be hard
for a reader to determine exactly how this work relates to previous work or
what its benefits and limitations are.


SUBSTANCE: Does this paper have enough substance (in terms of the amount of
work), or would it benefit from more ideas or analysis?

Note that papers or preprints appearing less than three months before a
paper is submitted to TACL are considered contemporaneous with the
submission. This relieves authors from the obligation to make detailed
comparisons that require additional experiments and/or in-depth analysis,
although authors should still cite and discuss contemporaneous work to the
degree feasible.
: 
	3. Leaves open one or two natural questions that should have been pursued
within the paper.

IMPACT OF IDEAS OR RESULTS: How significant is the work described? If the
ideas are novel, will they also be useful or inspirational? Does the paper
bring any new insights?: 
	2. Marginally interesting. May or may not be cited.

IMPACT OF PROMISED SOFTWARE: If the authors state (in anonymous fashion)
that their software will be available, what is the expected impact of the
software package?: 
	1. No usable software released.

IMPACT OF PROMISED DATASET(S): If the authors state (in anonymous fashion)
that datasets will be released, how valuable will they be to others?: 
	1. No usable datasets submitted.


TACL-WORTHY AS IS? In answering, think over all your scores above. If a
paper has some weaknesses, but you really got a lot out of it, feel free to
recommend it. If a paper is solid but you could live without it, let us know
that you're ambivalent.

Reviewers: after you save this review form, you'll have to make a
confidential recommendation to the editors via pull-down menu as to: what
degree of revision would be needed to make the submission eventually
TACL-worthy?
: 
	2. Leaning against: I'd rather not see it appear in TACL.


Detailed Comments for the Authors

Reviewers, please draft your comments on your own filesystem and then copy
the results into the text-entry box.  You will thus have a saved copy in
case of system glitches.
: 
	The goal of the paper is to study the notion of *calibration* in the
context of attention-based NMT models, and to correlate this notion with
certain characteristics of a number of such models, such as their tendency
to produce too long or too short target sentences, or to degrade results
when using large beams during decoding.

The focus on calibration as a measure of the quality of NMT models is
interesting and original. The notion itself was not familiar to me, as will
probably be the case for many potential TACL readers. It would therefore be
crucial that the paper introduce this notion with some clarity, and motivate
its usefulness. 

This however, is far from being the case. I found the explanations in
section 2.2 to be extremely poor and difficult to read, in particular due to
the ambiguous phrasing of the definition given (« A model is said to be
well-calibrated … of them are correct »), to the lack of precise formal
descriptions, and to the lack of intuition provided for equation (5) and for
the weighted ECE formula given later. The single example given after this
equation is late and insufficient to help understanding. In order to get
some minimal understanding of the notion of calibration (which involves some
subtleties, and has to be clearly distinguished from the ability of the
model to do valid predictions (namely, its « accuracy »)), I had to go
to some of the references provided. IMO, the whole of the crucial section
2.2. would have to be rewritten in a much better motivated and
self-contained way before the paper can be published.

One aspect which would require some discussion from the authors is that, as
far as I can see, the notion of calibration has been mainly employed in the
past for situations in which there is a single correct prediction; and that
is what the authors themselves imply, when they speak (4th paragraph of
section 2.2) about the « correct prediction ». However, in translation,
there are typically many different acceptable results, and it was not clear
to me whether this created an issue for the approach, but I feel this
question should be addressed.

Section 2.2 is not the only one to lack in clarity. For example, in Figures
1 and 2, a well-calibrated model is one where the
« confidence/accuracy » curve lies close to the diagonal, but the
explanations are very informal; in particular, the reader should not have to
guess what exactly « tokenwise calibration » means. At the end of
section 3. 2, the authors state that measuring attention uncertainty with
Transformer « is not very clear », but still they do compute such an
uncertainty in Table 1, without explaining how they do it (also, the caption
needs correcting).

Another point where I was confused was the following. On a first reading of
the paper, I had the impression that the authors were aiming at training
certain parameters of the decoders (more specifically, the temperature) with
the objective of reducing the miscalibration. However, they actually train
these parameters according to a standard log-likelihood loss (last lines of
the page that include Table 1) … and then observe that calibration tends
to improve. In other words, the calibration criterion is *not* used for
training. This was counter-intuitive to me, in connection with the title of
section 5.2 (More Accurate Predictions): actually the reduction in
miscalibration can not be seen as « causing » more accurate predictions,
but simply as being correlated with those.

On the more positive side, I found interesting the following points :

•	Generally, the quite intriguing idea of introducing the notion of
calibration in the context of NMT (i.e. whether the models correctly assess
their own likelihood of error), in contrast with the usual focus
on « accuracy » (i.e. whether the models do the right predictions).
•	The various observations about over-confidence or under-confidence of
different models concerning in particular the prediction of the EOS token.
•	Section 5.1 : the introduction of « predicted Bleu » as a way to
provide a calibration measure proxy for whole target sequences as opposed to
just the next target token.

Overall, however, I feel that the paper lacks seriously in clarity and
motivation in its present stage, and I was not totally convinced by the
interpretation of the results.


Minor notes : 

•	In the introduction, contrarily to what the authors say, the notion of
« exposure bias » is actually defined in the context of « teacher
forcing » and not in the context of « conditioning on predicted
tokens ».
•	Equation (2) is unreadable.
•	Define (or give a reference to) gBLEU.
•	Repeated biblio entry for Kuleshov et al.

REVIEWER CONFIDENCE: 
	3. Pretty sure, but there's a chance I missed something. Although I have a
good feel for this area in general, I did not carefully check the paper's
details, e.g., the math, experimental design, or novelty.

